Static Effective Hamiltonians for Molecular Systems through RPA-based Downfolding

Green's function-based downfolding methods construct effective Hamiltonians of reduced dimension that capture dynamical correlations of an electronic environment through effective potentials acting on the active space only. Using methods based on the constrained random phase approximation (cRPA) and moment RPA (mRPA), we construct static effective Hamiltonians that include screening through the environment. We derive expressions for the energy contribution from the environment and for the effective one- and two-body terms, taking into account double-counting corrections. cRPA requires additional consideration due to its frequency dependence, while mRPA provides a static Hamiltonian by construction. For the ground state energy of benzene and bond dissociation curves, we discuss the differences and similarities between the different flavors of RPA-based screening. We show that downfolding using cRPA describes both dynamical and strong correlation well, while mRPA and cRPA restricted to screening the particle-hole matrix elements can fail to describe bond dissociation due to a dominating dynamical correlation term. In the static limit, these two methods are shown to be almost indistinguishable.

==> Data/cRPA.txt <==
x y C
0 0 -0.0452706637561337
0 1 -3.8554991199999994e-08
0 2 -5.083528999999999e-10
0 3 -1.659208073e-07
0 4 -3.085956e-09
0 5 -8.663864420000001e-08
0 6 -0.042700539028952655
0 7 -3.2972158e-09
0 8 -2.0002578099999997e-08
0 9 -1.477431e-09
0 10 -2.4487149830000004e-07
0 11 -0.04270024203097961
0 12 -6.628751000000002e-10
0 13 -1.6223047230000002e-07
0 14 -6.1931688000000005e-09
0 15 -0.03593886709296429
0 16 -7.2359612e-09
0 17 -7.15871513e-08
0 18 -0.035938485949969984
0 19 -4.7857749e-09
0 20 -0.031452818534198485
1 0 -3.8554991199999994e-08
1 1 -0.0248876328588966
1 2 -2.644569e-10
1 3 -1.1516971700000002e-08
1 4 -1.1290710000000029e-10
1 5 -4.6943647800000004e-08
1 6 -3.8826268000000026e-09
1 7 -6.494863e-10
1 8 -0.017042149197233604
1 9 -0.0003448895079564999
1 10 -4.9031016399999996e-08
1 11 -3.346582899999998e-09
1 12 -0.0003448925458293
1 13 -0.0170421305641719
1 14 -1.2391843e-09
1 15 -3.1145087800000003e-08
1 16 -2.794568e-10
1 17 -0.020294716632393198
1 18 -1.6359205989999998e-07
1 19 -0.00033435888639399996
1 20 -3.277346579e-07
2 0 -5.083528999999999e-10
2 1 -2.644569e-10
2 2 -0.024887523060658397
2 3 -3.5550060000000005e-10
2 4 -4.798232000000009e-09
2 5 -2.824601299999999e-09
2 6 -1.650305e-09
2 7 -4.82866228e-08
2 8 -0.00034488794383560006
2 9 -0.0170420344691552
2 10 -5.427686000000002e-10
2 11 -5.739098999999999e-10
2 12 -0.0170421959518288
2 13 -0.0003448889496976
2 14 -4.1790017499999996e-08
2 15 -1.017105e-09
2 16 -2.7780080999999977e-09
2 17 -0.00033433815546
2 18 -4.4858819999999994e-10
2 19 -0.020295092068990703
2 20 -1.0352300000000062e-10
3 0 -1.659208073e-07
3 1 -1.1516971700000002e-08
3 2 -3.5550060000000005e-10
3 3 -0.012175923886961905
3 4 -1.4019948e-09
3 5 -4.418813679999999e-08
3 6 -0.009316344816108602
3 7 -0.00018853535209789997
3 8 -4.54634025e-08
3 9 -4.317993e-10
3 10 -0.010611731375736497
3 11 -0.009316046375116703
3 12 -6.912137999999999e-10
3 13 -2.4163099999999465e-10
3 14 -0.00017482591651029998
3 15 -0.005488603678447501
3 16 -6.977223743690001e-05
3 17 -1.5197837800000006e-08
3 18 -0.0054881499872607015
3 19 -5.940660999999998e-10
3 20 -8.979430694999999e-07
4 0 -3.085956e-09
4 1 -1.1290710000000029e-10
4 2 -4.798232000000009e-09
4 3 -1.4019948e-09
4 4 -0.012175666840215996
4 5 -9.103229999999998e-11
4 6 -0.0001885340475271
4 7 -0.0093159953383577
4 8 -7.667168999999999e-10
4 9 -3.2901451599999996e-08
4 10 -0.00017481363215629997
4 11 -0.00018852367122760004
4 12 -3.2657103699999994e-08
4 13 -8.518542999999998e-10
4 14 -0.010611288390495296
4 15 -6.976812617859999e-05
4 16 -0.005488041615690099
4 17 -1.4176478000000005e-09
4 18 -6.978861347070001e-05
4 19 -3.165770057000001e-07
4 20 -2.7819858700000003e-08
5 0 -8.663864420000001e-08
5 1 -4.6943647800000004e-08
5 2 -2.824601299999999e-09
5 3 -4.418813679999999e-08
5 4 -9.103229999999998e-11
5 5 -0.007254505907039702
5 6 -1.301494847e-07
5 7 -1.0480706999999999e-09
5 8 -0.007140520969631799
5 9 -0.00011764117469609996
5 10 -2.34376064e-08
5 11 -4.001018370000002e-08
5 12 -0.00011764309489440002
5 13 -0.0071406431905086006
5 14 -1.9846400000000001e-10
5 15 -9.51276266e-08
5 16 -3.5004059999999995e-10
5 17 -4.6546148550000013e-07
5 18 -2.0343735799999997e-07
5 19 -2.5180389000000006e-09
5 20 -4.24351746e-07
6 0 -0.042700539028952655
6 1 -3.8826268000000026e-09
6 2 -1.650305e-09
6 3 -0.009316344816108602
6 4 -0.0001885340475271
6 5 -1.301494847e-07
6 6 -0.047774035192453324
6 7 -7.3580222e-09
6 8 -2.69713554e-08
6 9 -6.581507000000005e-10
6 10 -0.0080362266402231
6 11 -0.03348158831245027
6 12 -1.019289e-09
6 13 -1.307409413e-07
6 14 -0.0002951032090197
6 15 -0.038686139477159764
6 16 -0.00013546548573979998
6 17 -3.650496999999999e-08
6 18 -0.030464668585195975
6 19 -1.11892598e-08
6 20 -0.030567763655212382
7 0 -3.2972158e-09
7 1 -6.494863e-10
7 2 -4.82866228e-08
7 3 -0.00018853535209789997
7 4 -0.0093159953383577
7 5 -1.0480706999999999e-09
7 6 -7.3580222e-09
7 7 -0.0071459262210004995
7 8 -6.493652e-10
7 9 -6.21462811e-08
7 10 -0.0002951098806036
7 11 -4.198570900000001e-09
7 12 -8.210095600000003e-09
7 13 -7.007279e-10
7 14 -0.008035690205457
7 15 -0.0001354827332366
7 16 -0.0041103291002632
7 17 -1.0969080000000003e-09
7 18 -0.0001354849809518
7 19 -2.7832306469999996e-07
7 20 -3.722923489999999e-08
8 0 -2.0002578099999997e-08
8 1 -0.017042149197233604
8 2 -0.00034488794383560006
8 3 -4.54634025e-08
8 4 -7.667168999999999e-10
8 5 -0.007140520969631799
8 6 -2.69713554e-08
8 7 -6.493652e-10
8 8 -0.018841218279482895
8 9 -9.966355743149999e-05
8 10 -3.094413759999999e-08
8 11 -5.30781861e-08
8 12 -9.96657573442e-05
8 13 -0.004778830920267098
8 14 -2.094192e-10
8 15 -4.097815979999999e-08
8 16 -2.929276000000001e-10
8 17 -0.014275824505701105
8 18 -8.575217030000003e-08
8 19 -5.36974685448e-05
8 20 -8.822607960000003e-08
9 0 -1.477431e-09
9 1 -0.0003448895079564999
9 2 -0.0170420344691552
9 3 -4.317993e-10
9 4 -3.2901451599999996e-08
9 5 -0.00011764117469609996
9 6 -6.581507000000005e-10
9 7 -6.21462811e-08
9 8 -9.966355743149999e-05
9 9 -0.0127933589428431
9 10 -6.350756000000001e-10
9 11 -2.2856952e-09
9 12 -0.010826639673207298
9 13 -9.966543795640002e-05
9 14 -5.61659362e-08
9 15 -4.374854e-10
9 16 -1.6759252600000002e-08
9 17 -5.371613443070001e-05
9 18 -5.658033500000001e-09
9 19 -0.014276503996725504
9 20 -1.15952895e-08
10 0 -2.4487149830000004e-07
10 1 -4.9031016399999996e-08
10 2 -5.427686000000002e-10
10 3 -0.010611731375736497
10 4 -0.00017481363215629997
10 5 -2.34376064e-08
10 6 -0.0080362266402231
10 7 -0.0002951098806036
10 8 -3.094413759999999e-08
10 9 -6.350756000000001e-10
10 10 -0.0098977671433054
10 11 -0.008035792636707
10 12 -4.739529000000001e-10
10 13 -7.028170320000002e-08
10 14 -1.3061532200000005e-08
10 15 -0.0055612131530672
10 16 -2.0906697028999995e-05
10 17 -5.109864470000001e-08
10 18 -0.005560643225572199
10 19 -4.519037299999999e-09
10 20 -1.0084311426e-06
11 0 -0.04270024203097961
11 1 -3.346582899999998e-09
11 2 -5.739098999999999e-10
11 3 -0.009316046375116703
11 4 -0.00018852367122760004
11 5 -4.001018370000002e-08
11 6 -0.03348158831245027
11 7 -4.198570900000001e-09
11 8 -5.30781861e-08
11 9 -2.2856952e-09
11 10 -0.008035792636707
11 11 -0.047773479839888056
11 12 -1.1927830999999998e-09
11 13 -1.240838683e-07
11 14 -0.00029511267723010006
11 15 -0.030464631657636992
11 16 -0.0001354777420254
11 17 -3.582080240000002e-08
11 18 -0.03868539613720379
11 19 -1.0737482000000027e-09
11 20 -0.030566412337801302
12 0 -6.628751000000002e-10
12 1 -0.0003448925458293
12 2 -0.0170421959518288
12 3 -6.912137999999999e-10
12 4 -3.2657103699999994e-08
12 5 -0.00011764309489440002
12 6 -1.019289e-09
12 7 -8.210095600000003e-09
12 8 -9.96657573442e-05
12 9 -0.010826639673207298
12 10 -4.739529000000001e-10
12 11 -1.1927830999999998e-09
12 12 -0.0127936204307246
12 13 -9.966471453370002e-05
12 14 -5.838835600000004e-09
12 15 -2.183368000000001e-10
12 16 -1.9789406299999995e-08
12 17 -5.370202046700001e-05
12 18 -1.3068430000000001e-09
12 19 -0.014276676437913395
12 20 -1.3351893000000008e-09
13 0 -1.6223047230000002e-07
13 1 -0.0170421305641719
13 2 -0.0003448889496976
13 3 -2.4163099999999465e-10
13 4 -8.518542999999998e-10
13 5 -0.0071406431905086006
13 6 -1.307409413e-07
13 7 -7.007279e-10
13 8 -0.004778830920267098
13 9 -9.966543795640002e-05
13 10 -7.028170320000002e-08
13 11 -1.240838683e-07
13 12 -9.966471453370002e-05
13 13 -0.018841306814706506
13 14 -2.340035e-10
13 15 -1.1026969320000001e-07
13 16 -5.876221000000001e-10
13 17 -0.014276606803894594
13 18 -3.997943938e-07
13 19 -5.370570045129999e-05
13 20 -7.268331546999998e-07
14 0 -6.1931688000000005e-09
14 1 -1.2391843e-09
14 2 -4.1790017499999996e-08
14 3 -0.00017482591651029998
14 4 -0.010611288390495296
14 5 -1.9846400000000001e-10
14 6 -0.0002951032090197
14 7 -0.008035690205457
14 8 -2.094192e-10
14 9 -5.61659362e-08
14 10 -1.3061532200000005e-08
14 11 -0.00029511267723010006
14 12 -5.838835600000004e-09
14 13 -2.340035e-10
14 14 -0.009897087725688897
14 15 -2.09108366784e-05
14 16 -0.005560444144661499
14 17 -8.615825999999994e-10
14 18 -2.0907149394e-05
14 19 -3.6262046059999984e-07
14 20 -2.48623567e-08
15 0 -0.03593886709296429
15 1 -3.1145087800000003e-08
15 2 -1.017105e-09
15 3 -0.005488603678447501
15 4 -6.976812617859999e-05
15 5 -9.51276266e-08
15 6 -0.038686139477159764
15 7 -0.0001354827332366
15 8 -4.097815979999999e-08
15 9 -4.374854e-10
15 10 -0.0055612131530672
15 11 -0.030464631657636992
15 12 -2.183368000000001e-10
15 13 -1.1026969320000001e-07
15 14 -2.09108366784e-05
15 15 -0.033318621561299805
15 16 -5.781772e-09
15 17 -5.1983470799999994e-08
15 18 -0.02646724399254219
15 19 -2.4402446e-09
15 20 -0.026810500155050015
16 0 -7.2359612e-09
16 1 -2.794568e-10
16 2 -2.7780080999999977e-09
16 3 -6.977223743690001e-05
16 4 -0.005488041615690099
16 5 -3.5004059999999995e-10
16 6 -0.00013546548573979998
16 7 -0.0041103291002632
16 8 -2.929276000000001e-10
16 9 -1.6759252600000002e-08
16 10 -2.0906697028999995e-05
16 11 -0.0001354777420254
16 12 -1.9789406299999995e-08
16 13 -5.876221000000001e-10
16 14 -0.005560444144661499
16 15 -5.781772e-09
16 16 -0.0034251534684981
16 17 -3.882994e-10
16 18 -1.3477887999999987e-09
16 19 -2.120398371e-07
16 20 -1.9854739599999998e-08
17 0 -7.15871513e-08
17 1 -0.020294716632393198
17 2 -0.00033433815546
17 3 -1.5197837800000006e-08
17 4 -1.4176478000000005e-09
17 5 -4.6546148550000013e-07
17 6 -3.650496999999999e-08
17 7 -1.0969080000000003e-09
17 8 -0.014275824505701105
17 9 -5.371613443070001e-05
17 10 -5.109864470000001e-08
17 11 -3.582080240000002e-08
17 12 -5.370202046700001e-05
17 13 -0.014276606803894594
17 14 -8.615825999999994e-10
17 15 -5.1983470799999994e-08
17 16 -3.882994e-10
17 17 -0.017764962935558605
17 18 -2.2907289680000006e-07
17 19 -1.6861309799999997e-08
17 20 -5.025433649999999e-07
18 0 -0.035938485949969984
18 1 -1.6359205989999998e-07
18 2 -4.4858819999999994e-10
18 3 -0.0054881499872607015
18 4 -6.978861347070001e-05
18 5 -2.0343735799999997e-07
18 6 -0.030464668585195975
18 7 -0.0001354849809518
18 8 -8.575217030000003e-08
18 9 -5.658033500000001e-09
18 10 -0.005560643225572199
18 11 -0.03868539613720379
18 12 -1.3068430000000001e-09
18 13 -3.997943938e-07
18 14 -2.0907149394e-05
18 15 -0.02646724399254219
18 16 -1.3477887999999987e-09
18 17 -2.2907289680000006e-07
18 18 -0.03331773430420781
18 19 -4.2773382999999995e-09
18 20 -0.026809171890710803
19 0 -4.7857749e-09
19 1 -0.00033435888639399996
19 2 -0.020295092068990703
19 3 -5.940660999999998e-10
19 4 -3.165770057000001e-07
19 5 -2.5180389000000006e-09
19 6 -1.11892598e-08
19 7 -2.7832306469999996e-07
19 8 -5.36974685448e-05
19 9 -0.014276503996725504
19 10 -4.519037299999999e-09
19 11 -1.0737482000000027e-09
19 12 -0.014276676437913395
19 13 -5.370570045129999e-05
19 14 -3.6262046059999984e-07
19 15 -2.4402446e-09
19 16 -2.120398371e-07
19 17 -1.6861309799999997e-08
19 18 -4.2773382999999995e-09
19 19 -0.01776609723088691
19 20 -1.1828312e-09
20 0 -0.031452818534198485
20 1 -3.277346579e-07
20 2 -1.0352300000000062e-10
20 3 -8.979430694999999e-07
20 4 -2.7819858700000003e-08
20 5 -4.24351746e-07
20 6 -0.030567763655212382
20 7 -3.722923489999999e-08
20 8 -8.822607960000003e-08
20 9 -1.15952895e-08
20 10 -1.0084311426e-06
20 11 -0.030566412337801302
20 12 -1.3351893000000008e-09
20 13 -7.268331546999998e-07
20 14 -2.48623567e-08
20 15 -0.026810500155050015
20 16 -1.9854739599999998e-08
20 17 -5.025433649999999e-07
20 18 -0.026809171890710803
20 19 -1.1828312e-09
20 20 -0.024423458530874798


==> Data/cRPAph.txt <==
x y C
0 0 -0.0
0 1 -0.0
0 2 -0.0
0 3 -0.0
0 4 -0.0
0 5 -0.0
0 6 -0.0
0 7 -0.0
0 8 -0.0
0 9 -0.0
0 10 -0.0
0 11 -0.0
0 12 -0.0
0 13 -0.0
0 14 -0.0
0 15 -0.0
0 16 -0.0
0 17 -0.0
0 18 -0.0
0 19 -0.0
0 20 -0.0
1 0 -0.0
1 1 -0.0
1 2 -0.0
1 3 -0.0
1 4 -0.0
1 5 -0.0
1 6 -0.0
1 7 -0.0
1 8 -0.0
1 9 -0.0
1 10 -0.0
1 11 -0.0
1 12 -0.0
1 13 -0.0
1 14 -0.0
1 15 -0.0
1 16 -0.0
1 17 -0.0
1 18 -0.0
1 19 -0.0
1 20 -0.0
2 0 -0.0
2 1 -0.0
2 2 -0.0
2 3 -0.0
2 4 -0.0
2 5 -0.0
2 6 -0.0
2 7 -0.0
2 8 -0.0
2 9 -0.0
2 10 -0.0
2 11 -0.0
2 12 -0.0
2 13 -0.0
2 14 -0.0
2 15 -0.0
2 16 -0.0
2 17 -0.0
2 18 -0.0
2 19 -0.0
2 20 -0.0
3 0 -0.0
3 1 -0.0
3 2 -0.0
3 3 -0.012175923886962002
3 4 -1.4019948e-09
3 5 -4.41881369e-08
3 6 -0.0
3 7 -0.0
3 8 -4.54634025e-08
3 9 -4.317994e-10
3 10 -0.010611731375736497
3 11 -0.0
3 12 -6.912137999999999e-10
3 13 -2.4163099999999465e-10
3 14 -0.00017482591651029998
3 15 -0.0
3 16 -0.0
3 17 -0.0
3 18 -0.0
3 19 -0.0
3 20 -0.0
4 0 -0.0
4 1 -0.0
4 2 -0.0
4 3 -1.4019948e-09
4 4 -0.012175666840216096
4 5 -9.103219999999997e-11
4 6 -0.0
4 7 -0.0
4 8 -7.667167999999998e-10
4 9 -3.2901451599999996e-08
4 10 -0.00017481363215629997
4 11 -0.0
4 12 -3.2657103699999994e-08
4 13 -8.518542999999998e-10
4 14 -0.010611288390495296
4 15 -0.0
4 16 -0.0
4 17 -0.0
4 18 -0.0
4 19 -0.0
4 20 -0.0
5 0 -0.0
5 1 -0.0
5 2 -0.0
5 3 -4.41881369e-08
5 4 -9.103219999999997e-11
5 5 -0.00725450590704
5 6 -0.0
5 7 -0.0
5 8 -0.007140520969631699
5 9 -0.00011764117469619998
5 10 -2.34376064e-08
5 11 -0.0
5 12 -0.00011764309489440002
5 13 -0.007140643190508299
5 14 -1.9846420000000003e-10
5 15 -0.0
5 16 -0.0
5 17 -0.0
5 18 -0.0
5 19 -0.0
5 20 -0.0
6 0 -0.0
6 1 -0.0
6 2 -0.0
6 3 -0.0
6 4 -0.0
6 5 -0.0
6 6 -0.0
6 7 -0.0
6 8 -0.0
6 9 -0.0
6 10 -0.0
6 11 -0.0
6 12 -0.0
6 13 -0.0
6 14 -0.0
6 15 -0.0
6 16 -0.0
6 17 -0.0
6 18 -0.0
6 19 -0.0
6 20 -0.0
7 0 -0.0
7 1 -0.0
7 2 -0.0
7 3 -0.0
7 4 -0.0
7 5 -0.0
7 6 -0.0
7 7 -0.0
7 8 -0.0
7 9 -0.0
7 10 -0.0
7 11 -0.0
7 12 -0.0
7 13 -0.0
7 14 -0.0
7 15 -0.0
7 16 -0.0
7 17 -0.0
7 18 -0.0
7 19 -0.0
7 20 -0.0
8 0 -0.0
8 1 -0.0
8 2 -0.0
8 3 -4.54634025e-08
8 4 -7.667167999999998e-10
8 5 -0.007140520969631699
8 6 -0.0
8 7 -0.0
8 8 -0.018841218279482895
8 9 -9.966355743149999e-05
8 10 -3.09441377e-08
8 11 -0.0
8 12 -9.96657573442e-05
8 13 -0.004778830920267199
8 14 -2.094192e-10
8 15 -0.0
8 16 -0.0
8 17 -0.0
8 18 -0.0
8 19 -0.0
8 20 -0.0
9 0 -0.0
9 1 -0.0
9 2 -0.0
9 3 -4.317994e-10
9 4 -3.2901451599999996e-08
9 5 -0.00011764117469619998
9 6 -0.0
9 7 -0.0
9 8 -9.966355743149999e-05
9 9 -0.012793358942842996
9 10 -6.350756000000001e-10
9 11 -0.0
9 12 -0.010826639673207298
9 13 -9.966543795650003e-05
9 14 -5.61659362e-08
9 15 -0.0
9 16 -0.0
9 17 -0.0
9 18 -0.0
9 19 -0.0
9 20 -0.0
10 0 -0.0
10 1 -0.0
10 2 -0.0
10 3 -0.010611731375736497
10 4 -0.00017481363215629997
10 5 -2.34376064e-08
10 6 -0.0
10 7 -0.0
10 8 -3.09441377e-08
10 9 -6.350756000000001e-10
10 10 -0.0098977671433052
10 11 -0.0
10 12 -4.739529000000001e-10
10 13 -7.028170320000002e-08
10 14 -1.3061532300000003e-08
10 15 -0.0
10 16 -0.0
10 17 -0.0
10 18 -0.0
10 19 -0.0
10 20 -0.0
11 0 -0.0
11 1 -0.0
11 2 -0.0
11 3 -0.0
11 4 -0.0
11 5 -0.0
11 6 -0.0
11 7 -0.0
11 8 -0.0
11 9 -0.0
11 10 -0.0
11 11 -0.0
11 12 -0.0
11 13 -0.0
11 14 -0.0
11 15 -0.0
11 16 -0.0
11 17 -0.0
11 18 -0.0
11 19 -0.0
11 20 -0.0
12 0 -0.0
12 1 -0.0
12 2 -0.0
12 3 -6.912137999999999e-10
12 4 -3.2657103699999994e-08
12 5 -0.00011764309489440002
12 6 -0.0
12 7 -0.0
12 8 -9.96657573442e-05
12 9 -0.010826639673207298
12 10 -4.739529000000001e-10
12 11 -0.0
12 12 -0.0127936204307246
12 13 -9.966471453380001e-05
12 14 -5.838835600000004e-09
12 15 -0.0
12 16 -0.0
12 17 -0.0
12 18 -0.0
12 19 -0.0
12 20 -0.0
13 0 -0.0
13 1 -0.0
13 2 -0.0
13 3 -2.4163099999999465e-10
13 4 -8.518542999999998e-10
13 5 -0.007140643190508299
13 6 -0.0
13 7 -0.0
13 8 -0.004778830920267199
13 9 -9.966543795650003e-05
13 10 -7.028170320000002e-08
13 11 -0.0
13 12 -9.966471453380001e-05
13 13 -0.018841306814706506
13 14 -2.3400360000000003e-10
13 15 -0.0
13 16 -0.0
13 17 -0.0
13 18 -0.0
13 19 -0.0
13 20 -0.0
14 0 -0.0
14 1 -0.0
14 2 -0.0
14 3 -0.00017482591651029998
14 4 -0.010611288390495296
14 5 -1.9846420000000003e-10
14 6 -0.0
14 7 -0.0
14 8 -2.094192e-10
14 9 -5.61659362e-08
14 10 -1.3061532300000003e-08
14 11 -0.0
14 12 -5.838835600000004e-09
14 13 -2.3400360000000003e-10
14 14 -0.009897087725688897
14 15 -0.0
14 16 -0.0
14 17 -0.0
14 18 -0.0
14 19 -0.0
14 20 -0.0
15 0 -0.0
15 1 -0.0
15 2 -0.0
15 3 -0.0
15 4 -0.0
15 5 -0.0
15 6 -0.0
15 7 -0.0
15 8 -0.0
15 9 -0.0
15 10 -0.0
15 11 -0.0
15 12 -0.0
15 13 -0.0
15 14 -0.0
15 15 -0.0
15 16 -0.0
15 17 -0.0
15 18 -0.0
15 19 -0.0
15 20 -0.0
16 0 -0.0
16 1 -0.0
16 2 -0.0
16 3 -0.0
16 4 -0.0
16 5 -0.0
16 6 -0.0
16 7 -0.0
16 8 -0.0
16 9 -0.0
16 10 -0.0
16 11 -0.0
16 12 -0.0
16 13 -0.0
16 14 -0.0
16 15 -0.0
16 16 -0.0
16 17 -0.0
16 18 -0.0
16 19 -0.0
16 20 -0.0
17 0 -0.0
17 1 -0.0
17 2 -0.0
17 3 -0.0
17 4 -0.0
17 5 -0.0
17 6 -0.0
17 7 -0.0
17 8 -0.0
17 9 -0.0
17 10 -0.0
17 11 -0.0
17 12 -0.0
17 13 -0.0
17 14 -0.0
17 15 -0.0
17 16 -0.0
17 17 -0.0
17 18 -0.0
17 19 -0.0
17 20 -0.0
18 0 -0.0
18 1 -0.0
18 2 -0.0
18 3 -0.0
18 4 -0.0
18 5 -0.0
18 6 -0.0
18 7 -0.0
18 8 -0.0
18 9 -0.0
18 10 -0.0
18 11 -0.0
18 12 -0.0
18 13 -0.0
18 14 -0.0
18 15 -0.0
18 16 -0.0
18 17 -0.0
18 18 -0.0
18 19 -0.0
18 20 -0.0
19 0 -0.0
19 1 -0.0
19 2 -0.0
19 3 -0.0
19 4 -0.0
19 5 -0.0
19 6 -0.0
19 7 -0.0
19 8 -0.0
19 9 -0.0
19 10 -0.0
19 11 -0.0
19 12 -0.0
19 13 -0.0
19 14 -0.0
19 15 -0.0
19 16 -0.0
19 17 -0.0
19 18 -0.0
19 19 -0.0
19 20 -0.0
20 0 -0.0
20 1 -0.0
20 2 -0.0
20 3 -0.0
20 4 -0.0
20 5 -0.0
20 6 -0.0
20 7 -0.0
20 8 -0.0
20 9 -0.0
20 10 -0.0
20 11 -0.0
20 12 -0.0
20 13 -0.0
20 14 -0.0
20 15 -0.0
20 16 -0.0
20 17 -0.0
20 18 -0.0
20 19 -0.0
20 20 -0.0


==> Data/mRPA.txt <==
x y C
0 0 -0.0
0 1 -0.0
0 2 -0.0
0 3 -0.0
0 4 -0.0
0 5 -0.0
0 6 -0.0
0 7 -0.0
0 8 -0.0
0 9 -0.0
0 10 -0.0
0 11 -0.0
0 12 -0.0
0 13 -0.0
0 14 -0.0
0 15 -0.0
0 16 -0.0
0 17 -0.0
0 18 -0.0
0 19 -0.0
0 20 -0.0
1 0 -0.0
1 1 -0.0
1 2 -0.0
1 3 -0.0
1 4 -0.0
1 5 -0.0
1 6 -0.0
1 7 -0.0
1 8 -0.0
1 9 -0.0
1 10 -0.0
1 11 -0.0
1 12 -0.0
1 13 -0.0
1 14 -0.0
1 15 -0.0
1 16 -0.0
1 17 -0.0
1 18 -0.0
1 19 -0.0
1 20 -0.0
2 0 -0.0
2 1 -0.0
2 2 -0.0
2 3 -0.0
2 4 -0.0
2 5 -0.0
2 6 -0.0
2 7 -0.0
2 8 -0.0
2 9 -0.0
2 10 -0.0
2 11 -0.0
2 12 -0.0
2 13 -0.0
2 14 -0.0
2 15 -0.0
2 16 -0.0
2 17 -0.0
2 18 -0.0
2 19 -0.0
2 20 -0.0
3 0 -0.0
3 1 -0.0
3 2 -0.0
3 3 -0.011182586068585503
3 4 -1.3190240999999995e-09
3 5 -4.4648725299999985e-08
3 6 -0.0
3 7 -0.0
3 8 -4.2069849499999996e-08
3 9 -3.595751e-10
3 10 -0.009709532891645799
3 11 -0.0
3 12 -6.556575999999999e-10
3 13 -3.350068999999999e-09
3 14 -0.00015996244220989998
3 15 -0.0
3 16 -0.0
3 17 -0.0
3 18 -0.0
3 19 -0.0
3 20 -0.0
4 0 -0.0
4 1 -0.0
4 2 -0.0
4 3 -1.3190240999999995e-09
4 4 -0.011182356388062396
4 5 -1.0057689999999997e-10
4 6 -0.0
4 7 -0.0
4 8 -7.627136000000001e-10
4 9 -2.8953050399999997e-08
4 10 -0.00015995127981310002
4 11 -0.0
4 12 -3.396781410000001e-08
4 13 -7.532499999999999e-10
4 14 -0.009709138867503898
4 15 -0.0
4 16 -0.0
4 17 -0.0
4 18 -0.0
4 19 -0.0
4 20 -0.0
5 0 -0.0
5 1 -0.0
5 2 -0.0
5 3 -4.4648725299999985e-08
5 4 -1.0057689999999997e-10
5 5 -0.006514238897539302
5 6 -0.0
5 7 -0.0
5 8 -0.0066305089540319995
5 9 -0.00010923885630209997
5 10 -2.490957e-08
5 11 -0.0
5 12 -0.00010923999668750002
5 13 -0.0066306155024129995
5 14 -2.300368e-10
5 15 -0.0
5 16 -0.0
5 17 -0.0
5 18 -0.0
5 19 -0.0
5 20 -0.0
6 0 -0.0
6 1 -0.0
6 2 -0.0
6 3 -0.0
6 4 -0.0
6 5 -0.0
6 6 -0.0
6 7 -0.0
6 8 -0.0
6 9 -0.0
6 10 -0.0
6 11 -0.0
6 12 -0.0
6 13 -0.0
6 14 -0.0
6 15 -0.0
6 16 -0.0
6 17 -0.0
6 18 -0.0
6 19 -0.0
6 20 -0.0
7 0 -0.0
7 1 -0.0
7 2 -0.0
7 3 -0.0
7 4 -0.0
7 5 -0.0
7 6 -0.0
7 7 -0.0
7 8 -0.0
7 9 -0.0
7 10 -0.0
7 11 -0.0
7 12 -0.0
7 13 -0.0
7 14 -0.0
7 15 -0.0
7 16 -0.0
7 17 -0.0
7 18 -0.0
7 19 -0.0
7 20 -0.0
8 0 -0.0
8 1 -0.0
8 2 -0.0
8 3 -4.2069849499999996e-08
8 4 -7.627136000000001e-10
8 5 -0.0066305089540319995
8 6 -0.0
8 7 -0.0
8 8 -0.017622344246424296
8 9 -9.456601004099999e-05
8 10 -2.6195694799999994e-08
8 11 -0.0
8 12 -9.456768729379999e-05
8 13 -0.004263583563534798
8 14 -9.826909999999998e-11
8 15 -0.0
8 16 -0.0
8 17 -0.0
8 18 -0.0
8 19 -0.0
8 20 -0.0
9 0 -0.0
9 1 -0.0
9 2 -0.0
9 3 -3.595751e-10
9 4 -2.8953050399999997e-08
9 5 -0.00010923885630209997
9 6 -0.0
9 7 -0.0
9 8 -9.456601004099999e-05
9 9 -0.011883825214345799
9 10 -5.947920000000001e-10
9 11 -0.0
9 12 -0.010002048617872197
9 13 -9.456722368910003e-05
9 14 -4.83508869e-08
9 15 -0.0
9 16 -0.0
9 17 -0.0
9 18 -0.0
9 19 -0.0
9 20 -0.0
10 0 -0.0
10 1 -0.0
10 2 -0.0
10 3 -0.009709532891645799
10 4 -0.00015995127981310002
10 5 -2.490957e-08
10 6 -0.0
10 7 -0.0
10 8 -2.6195694799999994e-08
10 9 -5.947920000000001e-10
10 10 -0.009034542895907001
10 11 -0.0
10 12 -4.044178999999999e-10
10 13 -6.62671507e-08
10 14 -1.1699406100000003e-08
10 15 -0.0
10 16 -0.0
10 17 -0.0
10 18 -0.0
10 19 -0.0
10 20 -0.0
11 0 -0.0
11 1 -0.0
11 2 -0.0
11 3 -0.0
11 4 -0.0
11 5 -0.0
11 6 -0.0
11 7 -0.0
11 8 -0.0
11 9 -0.0
11 10 -0.0
11 11 -0.0
11 12 -0.0
11 13 -0.0
11 14 -0.0
11 15 -0.0
11 16 -0.0
11 17 -0.0
11 18 -0.0
11 19 -0.0
11 20 -0.0
12 0 -0.0
12 1 -0.0
12 2 -0.0
12 3 -6.556575999999999e-10
12 4 -3.396781410000001e-08
12 5 -0.00010923999668750002
12 6 -0.0
12 7 -0.0
12 8 -9.456768729379999e-05
12 9 -0.010002048617872197
12 10 -4.044178999999999e-10
12 11 -0.0
12 12 -0.011884073115553402
12 13 -9.456698599010001e-05
12 14 -2.3040190000000345e-10
12 15 -0.0
12 16 -0.0
12 17 -0.0
12 18 -0.0
12 19 -0.0
12 20 -0.0
13 0 -0.0
13 1 -0.0
13 2 -0.0
13 3 -3.350068999999999e-09
13 4 -7.532499999999999e-10
13 5 -0.0066306155024129995
13 6 -0.0
13 7 -0.0
13 8 -0.004263583563534798
13 9 -9.456722368910003e-05
13 10 -6.62671507e-08
13 11 -0.0
13 12 -9.456698599010001e-05
13 13 -0.01762241510212171
13 14 -2.683178e-10
13 15 -0.0
13 16 -0.0
13 17 -0.0
13 18 -0.0
13 19 -0.0
13 20 -0.0
14 0 -0.0
14 1 -0.0
14 2 -0.0
14 3 -0.00015996244220989998
14 4 -0.009709138867503898
14 5 -2.300368e-10
14 6 -0.0
14 7 -0.0
14 8 -9.826909999999998e-11
14 9 -4.83508869e-08
14 10 -1.1699406100000003e-08
14 11 -0.0
14 12 -2.3040190000000345e-10
14 13 -2.683178e-10
14 14 -0.009033935999498498
14 15 -0.0
14 16 -0.0
14 17 -0.0
14 18 -0.0
14 19 -0.0
14 20 -0.0
15 0 -0.0
15 1 -0.0
15 2 -0.0
15 3 -0.0
15 4 -0.0
15 5 -0.0
15 6 -0.0
15 7 -0.0
15 8 -0.0
15 9 -0.0
15 10 -0.0
15 11 -0.0
15 12 -0.0
15 13 -0.0
15 14 -0.0
15 15 -0.0
15 16 -0.0
15 17 -0.0
15 18 -0.0
15 19 -0.0
15 20 -0.0
16 0 -0.0
16 1 -0.0
16 2 -0.0
16 3 -0.0
16 4 -0.0
16 5 -0.0
16 6 -0.0
16 7 -0.0
16 8 -0.0
16 9 -0.0
16 10 -0.0
16 11 -0.0
16 12 -0.0
16 13 -0.0
16 14 -0.0
16 15 -0.0
16 16 -0.0
16 17 -0.0
16 18 -0.0
16 19 -0.0
16 20 -0.0
17 0 -0.0
17 1 -0.0
17 2 -0.0
17 3 -0.0
17 4 -0.0
17 5 -0.0
17 6 -0.0
17 7 -0.0
17 8 -0.0
17 9 -0.0
17 10 -0.0
17 11 -0.0
17 12 -0.0
17 13 -0.0
17 14 -0.0
17 15 -0.0
17 16 -0.0
17 17 -0.0
17 18 -0.0
17 19 -0.0
17 20 -0.0
18 0 -0.0
18 1 -0.0
18 2 -0.0
18 3 -0.0
18 4 -0.0
18 5 -0.0
18 6 -0.0
18 7 -0.0
18 8 -0.0
18 9 -0.0
18 10 -0.0
18 11 -0.0
18 12 -0.0
18 13 -0.0
18 14 -0.0
18 15 -0.0
18 16 -0.0
18 17 -0.0
18 18 -0.0
18 19 -0.0
18 20 -0.0
19 0 -0.0
19 1 -0.0
19 2 -0.0
19 3 -0.0
19 4 -0.0
19 5 -0.0
19 6 -0.0
19 7 -0.0
19 8 -0.0
19 9 -0.0
19 10 -0.0
19 11 -0.0
19 12 -0.0
19 13 -0.0
19 14 -0.0
19 15 -0.0
19 16 -0.0
19 17 -0.0
19 18 -0.0
19 19 -0.0
19 20 -0.0
20 0 -0.0
20 1 -0.0
20 2 -0.0
20 3 -0.0
20 4 -0.0
20 5 -0.0
20 6 -0.0
20 7 -0.0
20 8 -0.0
20 9 -0.0
20 10 -0.0
20 11 -0.0
20 12 -0.0
20 13 -0.0
20 14 -0.0
20 15 -0.0
20 16 -0.0
20 17 -0.0
20 18 -0.0
20 19 -0.0
20 20 -0.0

